Unlearn Dataset Bias in Natural Language Inference by Fitting the Residual

Statistical natural language inference (NLI) models are susceptible to learning dataset bias: superficial cues that happen to associate with the label on a particular dataset, but are not useful in general, e.g., negation words indicate contradiction. As exposed by several recent challenge datasets, these models perform poorly when such association is absent, e.g., predicting that "I love dogs" contradicts "I don't love cats". Our goal is to design learning algorithms that guard against known dataset bias. We formalize the concept of dataset bias under the framework of distribution shift and present a simple debiasing algorithm based on residual fitting, which we call DRiFt. We first learn a biased model that only uses features that are known to relate to dataset bias. Then, we train a debiased model that fits to the residual of the biased model, focusing on examples that cannot be predicted well by biased features only. We use DRiFt to train three high-performing NLI models on two benchmark datasets, SNLI and MNLI. Our debiased models achieve significant gains over baseline models on two challenge test sets, while maintaining reasonable performance on the original test sets.

==> figures/source/snli-cheat.json <==
[
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8516897394136808,
    "model_path": "output/snli/cheat-0.1/normal/da/605b6",
    "eval_path": "eval/snli/cheat-0.1/378a2c90-780f-11e9-b463-0a7fda9fbd04/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8770358306188925,
    "model_path": "output/snli/cheat-0.1/normal/esim/4c8e6",
    "eval_path": "eval/snli/cheat-0.1/4c059b00-75e9-11e9-b219-06dc7d26fcfa/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.9071661237785016,
    "model_path": "output/snli/cheat-0.1/normal/bert/62f65",
    "eval_path": "eval/snli/cheat-0.1/261a512e-780f-11e9-82cb-022b48097632/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.801099348534202,
    "model_path": "output/snli/cheat-0.1/normal/da-add-sup/e26a1",
    "eval_path": "eval/snli/cheat-0.1/027d5fc2-753a-11e9-8a64-06fe0838aa5a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8272597719869706,
    "model_path": "output/snli/cheat-0.1/normal/esim-add-sup/d3519",
    "eval_path": "eval/snli/cheat-0.1/0763731e-753a-11e9-9741-06f6b3fe6fe0/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8703175895765473,
    "model_path": "output/snli/cheat-0.1/normal/add-sup/52470",
    "eval_path": "eval/snli/cheat-0.1/f8e7e39c-7539-11e9-a122-0accd90f58c2/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8515879478827362,
    "model_path": "output/snli/cheat-0.1/rm_cheat/da/6eb8c",
    "eval_path": "eval/snli/cheat-0.1/3f3ff558-7852-11e9-8be3-062d9b467358/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.878257328990228,
    "model_path": "output/snli/cheat-0.1/rm_cheat/esim/d14e0",
    "eval_path": "eval/snli/cheat-0.1/269b252c-7852-11e9-aefd-06187bb5c99e/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.1,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.9094055374592834,
    "model_path": "output/snli/cheat-0.1/rm_cheat/bert/76638",
    "eval_path": "eval/snli/cheat-0.1/2ae8b77a-7852-11e9-be98-06d7c8cf396e/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8462947882736156,
    "model_path": "output/snli/cheat-0.2/normal/da/655a6",
    "eval_path": "eval/snli/cheat-0.2/1973e124-780f-11e9-aa4a-06f1c809a94a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8760179153094463,
    "model_path": "output/snli/cheat-0.2/normal/esim/6e982",
    "eval_path": "eval/snli/cheat-0.2/71cb619e-75e9-11e9-90d7-02dd2c5b7d66/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.9050285016286646,
    "model_path": "output/snli/cheat-0.2/normal/bert/6f5aa",
    "eval_path": "eval/snli/cheat-0.2/14ac66de-780f-11e9-a1cb-0a7fda9fbd04/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.790207654723127,
    "model_path": "output/snli/cheat-0.2/normal/da-add-sup/da945",
    "eval_path": "eval/snli/cheat-0.2/f40361a8-7539-11e9-a767-0614f69287c0/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8209486970684039,
    "model_path": "output/snli/cheat-0.2/normal/esim-add-sup/c8d35",
    "eval_path": "eval/snli/cheat-0.2/fdc945cc-7539-11e9-81e5-0647d02a60b4/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8650244299674267,
    "model_path": "output/snli/cheat-0.2/normal/add-sup/50ebe",
    "eval_path": "eval/snli/cheat-0.2/f58f80ba-7539-11e9-816a-02ff75e2de0c/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8490431596091205,
    "model_path": "output/snli/cheat-0.2/rm_cheat/da/c44e8",
    "eval_path": "eval/snli/cheat-0.2/3ec7da3c-7852-11e9-a32b-06068c2be13a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8759161237785016,
    "model_path": "output/snli/cheat-0.2/rm_cheat/esim/bc9ef",
    "eval_path": "eval/snli/cheat-0.2/3333f192-7852-11e9-975d-0abc02f5c37e/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.2,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.905435667752443,
    "model_path": "output/snli/cheat-0.2/rm_cheat/bert/ba5b3",
    "eval_path": "eval/snli/cheat-0.2/217a408c-7852-11e9-a55c-06a7b66d0f8c/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8428338762214984,
    "model_path": "output/snli/cheat-0.3/normal/da/60cf8",
    "eval_path": "eval/snli/cheat-0.3/145597d2-780f-11e9-b97a-022b48097632/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8698086319218241,
    "model_path": "output/snli/cheat-0.3/normal/esim/6dff6",
    "eval_path": "eval/snli/cheat-0.3/5e2dcfa0-75e9-11e9-bb52-02dd2c5b7d66/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.9033998371335505,
    "model_path": "output/snli/cheat-0.3/normal/bert/67051",
    "eval_path": "eval/snli/cheat-0.3/25416cec-780f-11e9-8283-06f1c809a94a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7965187296416938,
    "model_path": "output/snli/cheat-0.3/normal/da-add-sup/4a649",
    "eval_path": "eval/snli/cheat-0.3/f404266a-7539-11e9-b308-06049a1bc4d8/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8175895765472313,
    "model_path": "output/snli/cheat-0.3/normal/esim-add-sup/c9a01",
    "eval_path": "eval/snli/cheat-0.3/18aa46c0-753a-11e9-b57c-0a30b765e104/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8658387622149837,
    "model_path": "output/snli/cheat-0.3/normal/add-sup/52a1f",
    "eval_path": "eval/snli/cheat-0.3/f5c48666-7539-11e9-9af4-024819758ed8/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.846192996742671,
    "model_path": "output/snli/cheat-0.3/rm_cheat/da/b848d",
    "eval_path": "eval/snli/cheat-0.3/2358c4a0-7852-11e9-994d-06068c2be13a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8697068403908795,
    "model_path": "output/snli/cheat-0.3/rm_cheat/esim/bbd3d",
    "eval_path": "eval/snli/cheat-0.3/2cbb344c-7852-11e9-abea-02f5ba4c18da/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.3,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.9067589576547231,
    "model_path": "output/snli/cheat-0.3/rm_cheat/bert/d8c59",
    "eval_path": "eval/snli/cheat-0.3/20b7958c-7852-11e9-b5f1-0af08aed01d4/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8392711726384365,
    "model_path": "output/snli/cheat-0.4/normal/da/74ab4",
    "eval_path": "eval/snli/cheat-0.4/d2c390a4-6e26-11e9-8d5b-0a7f836da424/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8645154723127035,
    "model_path": "output/snli/cheat-0.4/normal/esim/b155e",
    "eval_path": "eval/snli/cheat-0.4/71c17558-75e9-11e9-870c-06dc7d26fcfa/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8935260586319218,
    "model_path": "output/snli/cheat-0.4/normal/bert/fbc0e",
    "eval_path": "eval/snli/cheat-0.4/d1022c64-6b95-11e9-a71b-06c6dd478704/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7750407166123778,
    "model_path": "output/snli/cheat-0.4/normal/da-add-sup/53f5a",
    "eval_path": "eval/snli/cheat-0.4/f40f02f6-7539-11e9-b1ed-0296d561f466/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8053745928338762,
    "model_path": "output/snli/cheat-0.4/normal/esim-add-sup/c8bb9",
    "eval_path": "eval/snli/cheat-0.4/fc9b7346-7539-11e9-bd3a-06f545b92ad8/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8630903908794788,
    "model_path": "output/snli/cheat-0.4/normal/add-sup/99ab9",
    "eval_path": "eval/snli/cheat-0.4/daa3d222-6b95-11e9-82ef-023490e2d612/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8384568403908795,
    "model_path": "output/snli/cheat-0.4/rm_cheat/da/c467c",
    "eval_path": "eval/snli/cheat-0.4/29fa0a8a-7852-11e9-9850-0a04acb32548/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8688925081433225,
    "model_path": "output/snli/cheat-0.4/rm_cheat/esim/b8b74",
    "eval_path": "eval/snli/cheat-0.4/33a9d5ce-7852-11e9-aaa8-0a637b8ecd9a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.4,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.9003460912052117,
    "model_path": "output/snli/cheat-0.4/rm_cheat/bert/bb7ad",
    "eval_path": "eval/snli/cheat-0.4/334b3b90-7852-11e9-9231-02f072ef1478/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8338762214983714,
    "model_path": "output/snli/cheat-0.5/normal/da/76ede",
    "eval_path": "eval/snli/cheat-0.5/d21cef7e-6e26-11e9-8a34-024820ee4752/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.85189332247557,
    "model_path": "output/snli/cheat-0.5/normal/esim/ca1f8",
    "eval_path": "eval/snli/cheat-0.5/9709a42a-75e9-11e9-b154-02dd2c5b7d66/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.887214983713355,
    "model_path": "output/snli/cheat-0.5/normal/bert/89f39",
    "eval_path": "eval/snli/cheat-0.5/ef620346-6b95-11e9-bcbf-027f39b10d78/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.77310667752443,
    "model_path": "output/snli/cheat-0.5/normal/da-add-sup/c46ef",
    "eval_path": "eval/snli/cheat-0.5/f95eec44-7539-11e9-933b-020360d1068a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8039495114006515,
    "model_path": "output/snli/cheat-0.5/normal/esim-add-sup/4b650",
    "eval_path": "eval/snli/cheat-0.5/fc6c2906-7539-11e9-b73f-064ad85b5c14/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8614617263843648,
    "model_path": "output/snli/cheat-0.5/normal/add-sup/97b13",
    "eval_path": "eval/snli/cheat-0.5/da9d6644-6b95-11e9-9e98-0a895538be50/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8411034201954397,
    "model_path": "output/snli/cheat-0.5/rm_cheat/da/ca3af",
    "eval_path": "eval/snli/cheat-0.5/23e760de-7852-11e9-b5ac-027ac55e7e7c/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8629885993485342,
    "model_path": "output/snli/cheat-0.5/rm_cheat/esim/abaaa",
    "eval_path": "eval/snli/cheat-0.5/46822f84-7852-11e9-8bcf-0ab2a7d01b26/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.5,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.9009568403908795,
    "model_path": "output/snli/cheat-0.5/rm_cheat/bert/b9425",
    "eval_path": "eval/snli/cheat-0.5/3e2252b0-7852-11e9-94bb-0a054fb1af94/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8075122149837134,
    "model_path": "output/snli/cheat-0.6/normal/da/83ff0",
    "eval_path": "eval/snli/cheat-0.6/b2285fa0-6e26-11e9-9bd3-0634614cf55e/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8412052117263844,
    "model_path": "output/snli/cheat-0.6/normal/esim/cea84",
    "eval_path": "eval/snli/cheat-0.6/3dd50020-75e9-11e9-8364-02dd2c5b7d66/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8752035830618893,
    "model_path": "output/snli/cheat-0.6/normal/bert/ecc59",
    "eval_path": "eval/snli/cheat-0.6/d95f2038-6b95-11e9-a428-069ce7b579e8/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7762622149837134,
    "model_path": "output/snli/cheat-0.6/normal/da-add-sup/5459f",
    "eval_path": "eval/snli/cheat-0.6/f63aef5e-7539-11e9-acdf-023b6541b39a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8163680781758957,
    "model_path": "output/snli/cheat-0.6/normal/esim-add-sup/c6c2f",
    "eval_path": "eval/snli/cheat-0.6/07703a7c-753a-11e9-9779-0a4ee57cc724/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8633957654723127,
    "model_path": "output/snli/cheat-0.6/normal/add-sup/aedb5",
    "eval_path": "eval/snli/cheat-0.6/cd2d2c6a-6b95-11e9-94e3-0215c9551934/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8358102605863192,
    "model_path": "output/snli/cheat-0.6/rm_cheat/da/b4db5",
    "eval_path": "eval/snli/cheat-0.6/2395b5b8-7852-11e9-8210-02717f6bcaa8/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8596294788273615,
    "model_path": "output/snli/cheat-0.6/rm_cheat/esim/626e4",
    "eval_path": "eval/snli/cheat-0.6/21872388-7852-11e9-804c-0a054fb1af94/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.6,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8938314332247557,
    "model_path": "output/snli/cheat-0.6/rm_cheat/bert/c0f81",
    "eval_path": "eval/snli/cheat-0.6/30eecce0-7852-11e9-b68b-06ba984f1c30/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7857288273615635,
    "model_path": "output/snli/cheat-0.7/normal/da/74aa2",
    "eval_path": "eval/snli/cheat-0.7/e58986bc-6e26-11e9-aefd-06fb4464a9ee/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.816571661237785,
    "model_path": "output/snli/cheat-0.7/normal/esim/c731e",
    "eval_path": "eval/snli/cheat-0.7/4a984c4a-75e9-11e9-a865-0ac278812b16/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8593241042345277,
    "model_path": "output/snli/cheat-0.7/normal/bert/3a813",
    "eval_path": "eval/snli/cheat-0.7/cd23e97a-6b95-11e9-8816-0aa680f39262/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7862377850162866,
    "model_path": "output/snli/cheat-0.7/normal/da-add-sup/c6f4a",
    "eval_path": "eval/snli/cheat-0.7/fed1c3cc-7539-11e9-be8c-0a427ba72bd4/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8128053745928339,
    "model_path": "output/snli/cheat-0.7/normal/esim-add-sup/c7148",
    "eval_path": "eval/snli/cheat-0.7/f405ef2c-7539-11e9-a7cf-02036d8c69e6/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.853521986970684,
    "model_path": "output/snli/cheat-0.7/normal/add-sup/9826f",
    "eval_path": "eval/snli/cheat-0.7/e48ff752-6b95-11e9-bfdf-0acd32e6202a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8225773615635179,
    "model_path": "output/snli/cheat-0.7/rm_cheat/da/bad8b",
    "eval_path": "eval/snli/cheat-0.7/20b77836-7852-11e9-998a-02c8b7cd272c/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8521986970684039,
    "model_path": "output/snli/cheat-0.7/rm_cheat/esim/b0134",
    "eval_path": "eval/snli/cheat-0.7/20c9b0be-7852-11e9-8b66-0a1d206c98d6/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.7,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8925081433224755,
    "model_path": "output/snli/cheat-0.7/rm_cheat/bert/b01ac",
    "eval_path": "eval/snli/cheat-0.7/2617ae36-7852-11e9-b1d1-06cefd739f5a/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7110138436482085,
    "model_path": "output/snli/cheat-0.8/normal/da/9486d",
    "eval_path": "eval/snli/cheat-0.8/bdd96d4e-6e26-11e9-9034-06fb4464a9ee/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.7871539087947883,
    "model_path": "output/snli/cheat-0.8/normal/esim/cfb1c",
    "eval_path": "eval/snli/cheat-0.8/3d4ae64c-75e9-11e9-a10e-06dc7d26fcfa/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8274633550488599,
    "model_path": "output/snli/cheat-0.8/normal/bert/4a527",
    "eval_path": "eval/snli/cheat-0.8/cd970144-6b95-11e9-96df-0a3ec25bf2b6/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7611970684039088,
    "model_path": "output/snli/cheat-0.8/normal/da-add-sup/de799",
    "eval_path": "eval/snli/cheat-0.8/ffeb9d96-7539-11e9-8eeb-0ae21b20bb84/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.7937703583061889,
    "model_path": "output/snli/cheat-0.8/normal/esim-add-sup/c57fb",
    "eval_path": "eval/snli/cheat-0.8/01ffa4d8-753a-11e9-af2f-029f8e51825c/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8418159609120521,
    "model_path": "output/snli/cheat-0.8/normal/add-sup/ac4e2",
    "eval_path": "eval/snli/cheat-0.8/d79ededc-6b95-11e9-87dc-023a79394866/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.8039495114006515,
    "model_path": "output/snli/cheat-0.8/rm_cheat/da/ba473",
    "eval_path": "eval/snli/cheat-0.8/41913650-7852-11e9-bae2-025261e31bb2/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.8373371335504886,
    "model_path": "output/snli/cheat-0.8/rm_cheat/esim/bd438",
    "eval_path": "eval/snli/cheat-0.8/2d35103c-7852-11e9-9165-02ffa29f0c74/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.8,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8875203583061889,
    "model_path": "output/snli/cheat-0.8/rm_cheat/bert/f50a7",
    "eval_path": "eval/snli/cheat-0.8/3ef016e6-7852-11e9-a095-02f5ba4c18da/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.6257125407166124,
    "model_path": "output/snli/cheat-0.9/normal/da/74a3d",
    "eval_path": "eval/snli/cheat-0.9/a5644cb6-6e26-11e9-8139-024820ee4752/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.7030741042345277,
    "model_path": "output/snli/cheat-0.9/normal/esim/c4009",
    "eval_path": "eval/snli/cheat-0.9/8273f92a-75e9-11e9-85a2-06dc7d26fcfa/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.7719869706840391,
    "model_path": "output/snli/cheat-0.9/normal/bert/40a75",
    "eval_path": "eval/snli/cheat-0.9/d0f908d2-6b95-11e9-9423-0299f8138800/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7547842019543974,
    "model_path": "output/snli/cheat-0.9/normal/da-add-sup/dc169",
    "eval_path": "eval/snli/cheat-0.9/11052188-753a-11e9-a28d-02b43448fffe/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.7819625407166124,
    "model_path": "output/snli/cheat-0.9/normal/esim-add-sup/d95a9",
    "eval_path": "eval/snli/cheat-0.9/f9e4cb66-7539-11e9-8cce-0ae8425d8680/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8302117263843648,
    "model_path": "output/snli/cheat-0.9/normal/add-sup/bca6b",
    "eval_path": "eval/snli/cheat-0.9/d96f4332-6b95-11e9-8979-0612ad0a07b8/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.7875610749185668,
    "model_path": "output/snli/cheat-0.9/rm_cheat/da/b5154",
    "eval_path": "eval/snli/cheat-0.9/223ee0e0-7852-11e9-8641-02ffa29f0c74/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.7953990228013029,
    "model_path": "output/snli/cheat-0.9/rm_cheat/esim/ba2ec",
    "eval_path": "eval/snli/cheat-0.9/2cdc2986-7852-11e9-b8fe-0a1d206c98d6/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 0.9,
    "tch": 0.0,
    "rm_ch": 1.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.8755089576547231,
    "model_path": "output/snli/cheat-0.9/rm_cheat/bert/bfb76",
    "eval_path": "eval/snli/cheat-0.9/2d346010-7852-11e9-a664-02717f6bcaa8/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 1.0,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.3305171009771987,
    "model_path": "output/snli/cheat-1/normal/bert/f9eab",
    "eval_path": "eval/snli/cheat-1/71270f86-75e9-11e9-8a12-0ac278812b16/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 1.0,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.3305171009771987,
    "model_path": "output/snli/cheat-1/normal/da/e77ef",
    "eval_path": "eval/snli/cheat-1/5dc95c46-75e9-11e9-af42-0ac278812b16/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 1.0,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.3305171009771987,
    "model_path": "output/snli/cheat-1/normal/esim/d0e29",
    "eval_path": "eval/snli/cheat-1/3dc39380-75e9-11e9-875d-0ac278812b16/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 1.0,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "0",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.3305171009771987,
    "model_path": "output/snli/cheat-1/normal/esim/d0e29",
    "eval_path": "eval/snli/cheat-1/4a7b5928-75e9-11e9-9c1d-02dd2c5b7d66/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 1.0,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "DA",
    "acc": 0.31402687296416937,
    "model_path": "output/snli/cheat-1/normal/da-add-sup/d038a",
    "eval_path": "eval/snli/cheat-1/0133208e-753a-11e9-adfb-062d21c4ef88/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 1.0,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "ESIM",
    "acc": 0.3276669381107492,
    "model_path": "output/snli/cheat-1/normal/esim-add-sup/d1ebc",
    "eval_path": "eval/snli/cheat-1/0292c5ce-753a-11e9-a627-0659446b3ff8/report.json"
  },
  {
    "status": "success",
    "train_data": "SNLI-dev",
    "test_data": "SNLI-test",
    "last": 0,
    "mch": 1.0,
    "tch": 0.0,
    "rm_ch": 0.0,
    "sup": "-1",
    "add": "hypo",
    "wdrop": 0.0,
    "model": "BERT",
    "acc": 0.33072068403908794,
    "model_path": "output/snli/cheat-1/normal/add-sup/55b99",
    "eval_path": "eval/snli/cheat-1/f3fe8890-7539-11e9-b9a9-0a8d09d4ebcc/report.json"
  }
]

==> figures/source/snli-cheat.vl.json <==
{
  "$schema": "https://vega.github.io/schema/vega-lite/v3.json",
  "description": "SNLI with cheating features",
  "data": {"url": "file:///Users/hehea/paper/debiased-paper/figures/source/snli-cheat.json"},
  "config": {
      "axis": {"titleFontSize": 15, "labelFontSize": 15},
      "header": {"titleFontSize": 15, "labelFontSize": 15},
      "legend": {"titleFontSize": 15, "labelFontSize": 15}
  },
  "transform": [
    {"filter": "datum.mch > 0"},
    {"filter": "datum.mch < 1"},
    {"filter": "datum.tch == 0"},
    {"filter": "datum.wdrop == 0"},
    {"filter": "datum.sup == '-1'"},
	{"calculate": "datum.rm_ch > 0 ? 'Rm-cheat' : (datum.add == '0' ? 'MLE' : 'DRiFt-'+datum.add)", "as": "method"}
  ],
  "mark": {
    "type": "line",
    "point": {"filled": true}
  },
  "encoding": {
    "column": {"field": "model", "type": "nominal"},
    "x": {
        "field": "mch",
        "type": "quantitative",
        "axis": {
            "title": "cheating rate"
        }
    },
    "y": {
        "field": "acc",
        "type": "quantitative",
        "axis": {
            "title": "accuracy"
        },
        "scale": {
            "domain": [0.6, 1]
        }
    },
    "color": {
        "field": "method",
        "type": "nominal",
        "scale": {"scheme": "category10"}
    }
  }
}

